Few-Shot Learning with Geometric Constraints

In this article, we consider the problem of few-shot learning for classification. We assume a network trained for base categories with a large number of training examples, and we aim to add novel categories to it that have only a few, e.g., one or five, training examples. This is a challenging scenario because: 1) high performance is required in both the base and novel categories; and 2) training the network for the new categories with a few training examples can contaminate the feature space trained well for the base categories. To address these challenges, we propose two geometric constraints to fine-tune the network with a few training examples. The first constraint enables features of the novel categories to cluster near the category weights, and the second maintains the weights of the novel categories far from the weights of the base categories. By applying the proposed constraints, we extract discriminative features for the novel categories while preserving the feature space learned for the base categories. Using public data sets for few-shot learning that are subsets of ImageNet, we demonstrate that the proposed method outperforms prevalent methods by a large margin.

==> biography/hgjung.txt <==
Hong-Gyu Jung

received a B.S. degree in Electronic Engineering and a M.S. degree in Information Telecommunication Engineering from Soongsil University, Seoul,
Korea, in 2012 and 2014, respectively. He is currently a Ph.D. student in the Department of Brain and Cognitive Engineering at Korea University. His current research interests include artificial intelligence and pattern recognition.

==> biography/swlee.txt <==
Seong-Whan Lee (S84M89SM96-F10)

received a B.S. degree in computer science and statistics from Seoul National University, Korea, in 1984, and M.S. and Ph.D. degrees in computer science from the Korea Advanced Institute of Science and Technology, Korea, in 1986 and 1989, respectively. He is currently the head of the Department of Artificial Intelligence, Korea University. His current research interests include artificial intelligence, pattern recognition, and brain engineering. He is a fellow of the IAPR and the Korea Academy of Science and Technology.
